AMSI-Based Detection of Malicious PowerShell Code Using Contextual Embeddings

PowerShell is a command-line shell, supporting a scripting language. It is widely used in organizations for configuration management and task automation but is also increasingly used by cybercriminals for launching cyberattacks against organizations, mainly because it is pre-installed on Windows machines and exposes strong functionality that may be leveraged by attackers. This makes the problem of detecting malicious PowerShell code both urgent and challenging. Microsoft's Antimalware Scan Interface (AMSI) allows defending systems to scan all the code passed to scripting engines such as PowerShell prior to its execution. In this work, we conduct the first study of malicious PowerShell code detection using the information made available by AMSI. We present several novel deep-learning based detectors of malicious PowerShell code that employ pretrained contextual embeddings of words from the PowerShell "language". A known problem in the cybersecurity domain is that labeled data is relatively scarce in comparison with unlabeled data, making it difficult to devise effective supervised detection of malicious activity of many types. This is also the case with PowerShell code. Our work shows that this problem can be mitigated by learning a pretrained contextual embedding based on unlabeled data. We trained and evaluated our models using real-world data, collected using AMSI from a large antimalware vendor. Our performance analysis establishes that the use of unlabeled data for the embedding significantly improved the performance of our detectors. Our best-performing model uses an architecture that enables the processing of textual signals from both the character and token levels and obtains a true positive rate of nearly 90% while maintaining a low false-positive rate of less than 0.1%.

==> FastTextVsInlineDiff-ngrams.txt <==
FastText vs inline (cnn-rnn):
143
TPs:
137
SNR:
0.958041958041958


word,seenInTrain,seenInMalware,inline,fastText,diff
responsebody,84,2,54,95,41
savetofile,49,2,54,95,41
msxml,62,5,54,95,41
xmlhttp,51,2,54,94,40
adodb,45,0,54,94,40
responsetext,44,1,9,24,15


nonPrevWords=['savetofile','responsebody','msxml','xmlhttp','adodb','responsetext']


<ngram>
<seen in train>
<seen as malware>

save
4082
27
file
51222
1463

respo
2946
24
espon
2944
24
spons
2522
22
ponse
2136
22
body
1933
15
text
27933
634


------
lhttp
59
19

savet
38
2


aveto
40
2
vetof
20
2
etofi
76
2
tofil
317
13

respo
2946
24
espon
2944
24
spons
2522
22
ponse
2136
22
onseb
55
2
nsebo
46
2
sebod
45
2
ebody
84
4
msxml
22
5
xmlht
32
2
mlhtt
35
5

adodb
5
0
respo
2946
24
espon
2944
24
spons
2522
22
ponse
2136
22
onset
538
1
nsete
56
1
setex
70
1
etext
832
8


save
4082
27
avet
95
2
veto
214
3
etof
230
11
tofi
418
14
ofil
7427
102
file
51222
1463
resp
3205
24
espo
3049
35
spon
2985
25
pons
2548
23
onse
3984
25
nseb
70
2
sebo
135
4
ebod
90
4
body
1933
15
msxm
181
6
sxml
415
5
xmlh
44
3
mlht
54
6
lhtt
68
19
http
18616
2024
adod
41
2
dodb
24
0
resp
3205
24
espo
3049
35
spon
2985
25
pons
2548
23
onse
3984
25
nset
854
2
sete
681
4
etex
1343
20
text
27933
634
sav
5578
55
ave
11824
89
vet
2098
29
eto
9802
89
tof
2656
35
ofi
8043
129
fil
53359
1649
ile
55055
1644
res
56219
1831
esp
12097
1090
spo
7296
656
pon
6316
59
ons
46830
1333
nse
11422
71
seb
1382
25
ebo
3610
62
bod
3114
47
ody
2510
37
msx
1472
21
sxm
1079
22
xml
14266
126
xml
14266
126
mlh
1092
24
lht
504
41
htt
19133
2077
ttp
19152
2070
ado
3034
145
dod
1577
55
odb
1265
20
res
56219
1831
esp
12097
1090
spo
7296
656
pon
6316
59
ons
46830
1333
nse
11422
71
set
49792
1512
ete
33098
1236
tex
33007
665
ext
37648
1863
